Protecting File Activities via Deception for ARM TrustZone

A TrustZone TEE often invokes an external filesystem. While filedata can be encrypted, the revealed file activities can leak secrets. To hide the file activities from the filesystem and its OS, we propose Enigma, a deception-based defense injecting sybil file activities as the cover of the actual file activities. Enigma contributes three new designs. (1) To make the deception credible, the TEE generates sybil calls by replaying file calls from the TEE code under protection. (2) To make sybil activities cheap, the TEE requests the OS to run K filesystem images simultaneously. Concealing the disk, the TEE backs only one image with the actual disk while backing other images by only storing their metadata. (3) To protect filesystem image identities, the TEE shuffles the images frequently, preventing the OS from observing any image for long. Enigma works with unmodified filesystems shipped withLinux. On a low-cost Arm SoC with EXT4 and F2FS, our system can concurrently run as many as 50 filesystem images with 1% of disk overhead per additional image. Compared to common obfuscation for hiding addresses in a flat space, Enigma hides file activities with richer semantics. Its cost is lower by one order of magnitude while achieving the same level of probabilistic security guarantees.

==> APSYS-REVIEWS.txt <==
Guys,
     The criticism can be summarized below and I think we have fixed major problems:
---Review 1

	      1. improving PM code in software can reduce its latency by citing Automated OS-level Device Runtime Power Management
		    We didn't directly discuss this
          2. hypothesis not fully discussed && evaluated.
             addressed
---Review 2

          1. No initial results 
             addressed
	      2. No initial assessments of savings
             addressed
			 
---Review 3

          1. No quantitative model to examine how much energy can be potentially saved (suspected to be small).
	         addressed
	      2. Doubt in virualization (energy) overhead 
	         addressed
			 
---Review 4

          1. the contribution of suspend/resume process to energy consumption is not discussed.
	         addressed by presenting our quatitative results
	      2. should demonstrate it can really save power. 
	         theoretically addressed


==> related.txt <==
Related work in untrusted OS/FS

Non-repudiable disk I/O in untrusted kernels
Threat model: untrusted software stack, trusted firmware, hardware
Application issue secure IO via lib API, which encrypts the msg inside SGX then forwards it to block device. The request is verified and acked by device firmware using key encryption. The key is stored in SGX enclave. Targeting cloud and data center.
Limitations: Trusted firmware, lacking FS support, 50% throughput drop, have to directly write to raw block device, vulnerable to OS DoS.

Inktag
Targeting data center. Hypervisor based model, "nested" VMM which monitors VMs running atop the nested VMM.
Limitation: complicated, overkill. Trusted hypervisor introduced large TCB.

VirtualGhost
Adds compiler instrumentation to OS code, creates secure region of memory that is not accessible to the OS, while applications can access.
Limitation: Applications are required to encrypt and hash data written out to external storage to guarantee confidentiality and integrity of their data.

Plutus, SiRiUS:
Stems from cryptographic file system (CFS), using keys to encrypt the data, meta-data (SiRiUS) to ensure the data confidentiality and integrity. Freshness is guaranteed by maintaining a metadata freshness file using HASH.
Limitation: vulnerable to hostile OS (e.g. daemon used to timestamp the freshness file can be compromised, fs can drop requests which doesn't harm hash, etc.) Plutus trusts server to store data properly (i.e. vulnerable to FS attack). SiRiUS -- no trusted storage, subject to fork attack where file server presenets different versions to different clients.

Sprobes
Leveraging Trustzone to introspect OS in order to check the OS against 5 invariants. Each event of interest is put probes that trap to secure world where a system integrity checker is run to examine the five invariants, namely 1. Kernel shouldn't be executing code from user space 2. Memory space layout randomization should be enabled. 3. PGtable base addr must always correspond to a legit page table. 4. Any modification to the PTE must be mediated and verified. 5. MMU must be kept enabled to ensure all existing memory protections function propely.
Limitation: Vulnerable to rootkit attack -- the system can be compromised by not having the kernel compromised (i.e. hacker can gain root access while not injecting code to kernel).

TrustVisor
Special-purpose hypervisor providing isolated execution environment for security-sensitive code modules. Like early idea of software-emulated SGX.
Limitation: w/o hardware support. Another memory isolation work. Large TCB (6351 SLoC).

Overshadow
Proposed a trusted daemon (inside VMM) to update metadata to ensure freshness. Applications talk to the daemon through IPC and VMM-monitored secure memory mapping (e.g. pathname resolution is carried out through the IPC)
Limitation: highly subject to malicious OS/FS. Don't like this work: it proposed different potential attacks then came up with solutions. "Security as a remedy".


 OP-TEE: Why don't just use this TEE which provides FS -- it just needs users to put the APP in the environment.
                 The OP-TEE currently is still overwhelmingly simple, implying the FS support is not strong. It cannot enjoy the benefit of a full-fledged FS such as Ext2, Ext3. By rerouting the call made from Trustzone App to outside world, the TCB is reduced..
                    Since related work in partition a part of Linux into Trustzone is not much. We should discuss OP-TEE more extensively than any other work.
 
 

 
 
 



